X5G: An Open, Programmable, Multi-vendor, End-to-end, Private 5G O-RAN Testbed with NVIDIA ARC and OpenAirInterface

As Fifth generation (5G) cellular systems transition to softwarized, programmable, and intelligent networks, it becomes fundamental to enable public and private 5G deployments that are (i) primarily based on software components while (ii) maintaining or exceeding the performance of traditional monolithic systems and (iii) enabling programmability through bespoke configurations and optimized deployments. This requires hardware acceleration to scale the Physical (PHY) layer performance, programmable elements in the Radio Access Network (RAN) and intelligent controllers at the edge, careful planning of the Radio Frequency (RF) environment, as well as end-to-end integration and testing. In this paper, we describe how we developed the programmable X5G testbed, addressing these challenges through the deployment of the first 8-node network based on the integration of NVIDIA Aerial RAN CoLab Over-the-Air (ARC-OTA), OpenAirInterface (OAI), and a near-real-time RAN Intelligent Controller (RIC). The Aerial Software Development Kit (SDK) provides the PHY layer, accelerated on Graphics Processing Unit (GPU), with the higher layers from the OAI open-source project interfaced with the PHY through the Small Cell Forum (SCF) Functional Application Platform Interface (FAPI). An E2 agent provides connectivity to the O-RAN Software Community (OSC) near-real-time RIC. We discuss software integration, network infrastructure, and a digital twin framework for RF planning. We then profile the performance with up to 4 Commercial Off-the-Shelf (COTS) smartphones for each base station with iPerf and video streaming applications, as well as up to 25 emulated User Equipments (UEs), measuring a cell rate higher than 1.65 Gbps in downlink and 143 Mbps in uplink.

==> figures/fig_tex/operation_bar_data.dat <==
# Time(Hours) Start End Label
0.0 0 1 UL iPerf
0.7061111111111111 0 1 UL iPerf
1.4275 0 1 UL iPerf
1.7825 0 1 UL iPerf
2.319722222222222 0 1 UL iPerf
3.053611111111111 0 1 UL iPerf
3.2369444444444446 0 1 UL iPerf
3.7872222222222223 0 1 UL iPerf
3.970833333333333 0 1 UL iPerf
4.338611111111111 0 1 UL iPerf
4.690833333333333 0 1 UL iPerf
6.473055555555556 0 1 UL iPerf
7.717222222222222 0 1 UL iPerf
7.900555555555556 0 1 UL iPerf
8.267777777777777 0 1 UL iPerf
9.1425 0 1 UL iPerf
9.679444444444444 0 1 UL iPerf
10.032222222222222 0 1 UL iPerf
10.386111111111111 0 1 UL iPerf
11.475833333333334 0 1 UL iPerf
11.999444444444444 0 1 UL iPerf
12.366388888888888 0 1 UL iPerf
12.550277777777778 0 1 UL iPerf
12.716944444444444 0 1 UL iPerf
13.383888888888889 0 1 UL iPerf
13.550555555555556 0 1 UL iPerf
14.59 0 1 UL iPerf
14.77361111111111 0 1 UL iPerf
15.690833333333334 0 1 UL iPerf
15.874166666666667 0 1 UL iPerf
16.0625 0 1 UL iPerf
16.9225 0 1 UL iPerf
17.46 0 1 UL iPerf
17.643333333333334 0 1 UL iPerf
17.826944444444443 0 1 UL iPerf
18.547777777777778 0 1 UL iPerf
18.914444444444445 0 1 UL iPerf
19.455833333333334 0 1 UL iPerf
20.00611111111111 0 1 UL iPerf
20.189722222222223 0 1 UL iPerf
20.543055555555554 0 1 UL iPerf
20.726388888888888 0 1 UL iPerf
21.080277777777777 0 1 UL iPerf
21.26388888888889 0 1 UL iPerf
21.6175 0 1 UL iPerf
21.97138888888889 0 1 UL iPerf
22.155 0 1 UL iPerf
22.338333333333335 0 1 UL iPerf
23.059444444444445 0 1 UL iPerf
24.514166666666668 0 1 UL iPerf
26.456944444444446 0 1 UL iPerf
28.420555555555556 0 1 UL iPerf
29.14138888888889 0 1 UL iPerf
29.679166666666667 0 1 UL iPerf
30.04611111111111 0 1 UL iPerf
30.403333333333332 0 1 UL iPerf
30.588333333333335 0 1 UL iPerf
31.113888888888887 0 1 UL iPerf
31.83972222222222 0 1 UL iPerf
32.02305555555556 0 1 UL iPerf
32.57333333333333 0 1 UL iPerf
32.75694444444444 0 1 UL iPerf
32.94027777777778 0 1 UL iPerf
33.12361111111111 0 1 UL iPerf
33.30722222222222 0 1 UL iPerf
33.82972222222222 0 1 UL iPerf
35.42888888888889 0 1 UL iPerf
36.31055555555555 0 1 UL iPerf
37.00194444444445 0 1 UL iPerf
37.36888888888889 0 1 UL iPerf
37.909444444444446 0 1 UL iPerf
38.092777777777776 0 1 UL iPerf
38.459722222222226 0 1 UL iPerf
38.64333333333333 0 1 UL iPerf
39.69777777777778 0 1 UL iPerf
39.87777777777778 0 1 UL iPerf
40.71138888888889 0 1 UL iPerf
40.878055555555555 0 1 UL iPerf
41.545 0 1 UL iPerf
42.615833333333335 0 1 UL iPerf
43.13861111111111 0 1 UL iPerf
43.68888888888889 0 1 UL iPerf
43.87222222222222 0 1 UL iPerf
44.056111111111115 0 1 UL iPerf
44.77722222222222 0 1 UL iPerf
45.49805555555555 0 1 UL iPerf
46.57611111111111 0 1 UL iPerf
46.943333333333335 0 1 UL iPerf
47.29555555555555 0 1 UL iPerf
47.65 0 1 UL iPerf
48.89333333333333 0 1 UL iPerf
50.31027777777778 0 1 UL iPerf
50.66416666666667 0 1 UL iPerf
50.84777777777778 0 1 UL iPerf
51.58138888888889 0 1 UL iPerf
52.13194444444444 0 1 UL iPerf
53.00694444444444 0 1 UL iPerf
54.09444444444444 0 1 UL iPerf
54.278055555555554 0 1 UL iPerf
54.46138888888889 0 1 UL iPerf
54.99888888888889 0 1 UL iPerf
55.900555555555556 0 1 UL iPerf
56.2675 0 1 UL iPerf
56.450833333333335 0 1 UL iPerf
57.00138888888889 0 1 UL iPerf
57.368611111111115 0 1 UL iPerf
57.904444444444444 0 1 UL iPerf
58.443333333333335 0 1 UL iPerf
58.81055555555555 0 1 UL iPerf
58.99388888888889 0 1 UL iPerf
59.18194444444445 0 1 UL iPerf
60.59222222222222 0 1 UL iPerf
60.78388888888889 0 1 UL iPerf
61.319722222222225 0 1 UL iPerf
61.50944444444445 0 1 UL iPerf
61.69277777777778 0 1 UL iPerf
61.87638888888889 0 1 UL iPerf
62.418055555555554 0 1 UL iPerf
62.60138888888889 0 1 UL iPerf
63.29277777777778 0 1 UL iPerf
64.02722222222222 0 1 UL iPerf
64.3938888888889 0 1 UL iPerf
64.94444444444444 0 1 UL iPerf
65.49472222222222 0 1 UL iPerf
66.40972222222223 0 1 UL iPerf
67.11583333333333 0 1 UL iPerf
67.48277777777778 0 1 UL iPerf
67.6661111111111 0 1 UL iPerf
68.03305555555555 0 1 UL iPerf
68.57027777777778 0 1 UL iPerf
70.30722222222222 0 1 UL iPerf
70.67916666666666 0 1 UL iPerf
73.28527777777778 0 1 UL iPerf
73.46861111111112 0 1 UL iPerf
74.00611111111111 0 1 UL iPerf
74.18972222222222 0 1 UL iPerf
74.88111111111111 0 1 UL iPerf
75.42944444444444 0 1 UL iPerf
76.29444444444445 0 1 UL iPerf
77.25444444444445 0 1 UL iPerf
77.43805555555555 0 1 UL iPerf
77.8225 0 1 UL iPerf
78.00833333333334 0 1 UL iPerf
78.3711111111111 0 1 UL iPerf
78.56027777777778 0 1 UL iPerf
78.92722222222223 0 1 UL iPerf
79.4775 0 1 UL iPerf
80.56138888888889 0 1 UL iPerf
80.745 0 1 UL iPerf
81.0988888888889 0 1 UL iPerf
82.5411111111111 0 1 UL iPerf
82.72444444444444 0 1 UL iPerf
84.16444444444444 0 1 UL iPerf
86.4811111111111 0 1 UL iPerf
86.67583333333333 0 1 UL iPerf
87.22611111111111 0 1 UL iPerf
87.77638888888889 0 1 UL iPerf
88.31361111111111 0 1 UL iPerf
89.74222222222222 0 1 UL iPerf
91.52333333333333 0 1 UL iPerf
92.0736111111111 0 1 UL iPerf
92.4275 0 1 UL iPerf
93.48805555555556 0 1 UL iPerf
94.02527777777777 0 1 UL iPerf
94.20861111111111 0 1 UL iPerf
95.08333333333333 0 1 UL iPerf
95.97472222222223 0 1 UL iPerf
96.15805555555555 0 1 UL iPerf
96.34138888888889 0 1 UL iPerf
96.86888888888889 0 1 UL iPerf
97.22277777777778 0 1 UL iPerf
97.75888888888889 0 1 UL iPerf
98.12222222222222 0 1 UL iPerf
98.30583333333334 0 1 UL iPerf
98.48916666666666 0 1 UL iPerf
99.735 0 1 UL iPerf
99.92027777777778 0 1 UL iPerf
101.015 0 1 UL iPerf
101.36972222222222 0 1 UL iPerf
102.41361111111111 0 1 UL iPerf
102.60555555555555 0 1 UL iPerf
102.78888888888889 0 1 UL iPerf
103.15583333333333 0 1 UL iPerf
103.69694444444444 0 1 UL iPerf
104.05444444444444 0 1 UL iPerf
104.24 0 1 UL iPerf
104.42388888888888 0 1 UL iPerf
104.96111111111111 0 1 UL iPerf
105.33055555555555 0 1 UL iPerf
105.85916666666667 0 1 UL iPerf
106.0425 0 1 UL iPerf
107.45611111111111 0 1 UL iPerf
108.1475 0 1 UL iPerf
108.51444444444445 0 1 UL iPerf
109.07611111111112 0 1 UL iPerf
109.94722222222222 0 1 UL iPerf
110.13083333333333 0 1 UL iPerf
110.48472222222222 0 1 UL iPerf
110.8386111111111 0 1 UL iPerf
112.78444444444445 0 1 UL iPerf
113.13833333333334 0 1 UL iPerf
113.85916666666667 0 1 UL iPerf
114.58 0 1 UL iPerf
114.76333333333334 0 1 UL iPerf
116.03444444444445 0 1 UL iPerf
118.33527777777778 0 1 UL iPerf
118.5188888888889 0 1 UL iPerf
118.87861111111111 0 1 UL iPerf
120.14861111111111 0 1 UL iPerf
120.33222222222223 0 1 UL iPerf
121.59555555555555 0 1 UL iPerf
121.77888888888889 0 1 UL iPerf
122.14083333333333 0 1 UL iPerf
122.32888888888888 0 1 UL iPerf
122.8875 0 1 UL iPerf
123.2625 0 1 UL iPerf
123.44722222222222 0 1 UL iPerf
124.1675 0 1 UL iPerf
124.53194444444445 0 1 UL iPerf
124.71527777777777 0 1 UL iPerf
125.25166666666667 0 1 UL iPerf
125.43527777777778 0 1 UL iPerf
125.61861111111111 0 1 UL iPerf
126.34611111111111 0 1 UL iPerf
126.52944444444445 0 1 UL iPerf
127.27111111111111 0 1 UL iPerf
127.8075 0 1 UL iPerf
128.17472222222221 0 1 UL iPerf
128.725 0 1 UL iPerf
128.90833333333333 0 1 UL iPerf
129.0938888888889 0 1 UL iPerf
129.99694444444444 0 1 UL iPerf
130.36388888888888 0 1 UL iPerf
132.00805555555556 0 1 UL iPerf
132.72861111111112 0 1 UL iPerf
133.09416666666667 0 1 UL iPerf
133.2775 0 1 UL iPerf
133.9975 0 1 UL iPerf
135.26111111111112 0 1 UL iPerf
135.62555555555556 0 1 UL iPerf
135.8088888888889 0 1 UL iPerf
136.35444444444445 0 1 UL iPerf
136.72555555555556 0 1 UL iPerf
136.89222222222222 0 1 UL iPerf
138.115 0 1 UL iPerf
138.48166666666665 0 1 UL iPerf
138.66555555555556 0 1 UL iPerf
138.84972222222223 0 1 UL iPerf
139.0336111111111 0 1 UL iPerf
139.3936111111111 0 1 UL iPerf
139.93694444444444 0 1 UL iPerf
140.48722222222221 0 1 UL iPerf
140.67055555555555 0 1 UL iPerf
140.86277777777778 0 1 UL iPerf
141.58944444444444 0 1 UL iPerf
142.12583333333333 0 1 UL iPerf
142.3113888888889 0 1 UL iPerf
143.2075 0 1 UL iPerf
143.76194444444445 0 1 UL iPerf
144.12944444444443 0 1 UL iPerf
144.50027777777777 0 1 UL iPerf
144.6838888888889 0 1 UL iPerf
146.12083333333334 0 1 UL iPerf
146.30416666666667 0 1 UL iPerf
146.4875 0 1 UL iPerf
146.8475 0 1 UL iPerf
147.21777777777777 0 1 UL iPerf
147.5775 0 1 UL iPerf
147.76111111111112 0 1 UL iPerf
147.94444444444446 0 1 UL iPerf
148.4986111111111 0 1 UL iPerf
149.21972222222223 0 1 UL iPerf
149.58666666666667 0 1 UL iPerf
149.77416666666667 0 1 UL iPerf
150.5011111111111 0 1 UL iPerf
151.5738888888889 0 1 UL iPerf
151.93527777777777 0 1 UL iPerf
152.83944444444444 0 1 UL iPerf
154.11777777777777 0 1 UL iPerf
154.67 0 1 UL iPerf
154.85361111111112 0 1 UL iPerf
156.10888888888888 0 1 UL iPerf
156.84666666666666 0 1 UL iPerf
157.57361111111112 0 1 UL iPerf
158.46972222222223 0 1 UL iPerf
158.65416666666667 0 1 UL iPerf
158.84222222222223 0 1 UL iPerf
159.20194444444445 0 1 UL iPerf
159.56194444444444 0 1 UL iPerf
159.92888888888888 0 1 UL iPerf
160.3 0 1 UL iPerf
160.48333333333332 0 1 UL iPerf
160.66194444444446 0 1 UL iPerf
160.7813888888889 0 1 UL iPerf
160.9661111111111 0 1 UL iPerf
161.33305555555555 0 1 UL iPerf
161.7 0 1 UL iPerf
161.89583333333334 0 1 UL iPerf
162.45083333333332 0 1 UL iPerf
162.8111111111111 0 1 UL iPerf
163.36138888888888 0 1 UL iPerf
163.90472222222223 0 1 UL iPerf
164.44166666666666 0 1 UL iPerf
164.81277777777777 0 1 UL iPerf
164.99694444444444 0 1 UL iPerf
166.62666666666667 0 1 UL iPerf
166.81027777777777 0 1 UL iPerf
166.9936111111111 0 1 UL iPerf
167.9038888888889 0 1 UL iPerf
168.0886111111111 0 1 UL iPerf
168.6725 0 1 UL iPerf
169.04361111111112 0 1 UL iPerf
169.75277777777777 0 1 UL iPerf
169.9361111111111 0 1 UL iPerf
170.29611111111112 0 1 UL iPerf
170.47944444444445 0 1 UL iPerf
172.10972222222222 0 1 UL iPerf
172.28916666666666 0 1 UL iPerf
172.79888888888888 0 1 UL iPerf
173.70222222222222 0 1 UL iPerf
174.23555555555555 0 1 UL iPerf
174.41944444444445 0 1 UL iPerf
174.92916666666667 0 1 UL iPerf
175.46 0 1 UL iPerf
175.80416666666667 0 1 UL iPerf
175.97083333333333 0 1 UL iPerf
176.49027777777778 0 1 UL iPerf
177.04083333333332 0 1 UL iPerf
177.76055555555556 0 1 UL iPerf
178.29555555555555 0 1 UL iPerf
179.20055555555555 0 1 UL iPerf
179.37916666666666 0 1 UL iPerf
179.54583333333332 0 1 UL iPerf
181.48555555555555 0 1 UL iPerf
181.84555555555556 0 1 UL iPerf
182.0261111111111 0 1 UL iPerf
0.36694444444444446 1 2 Disconnect
0.5375 1 2 Disconnect
1.073611111111111 1 2 Disconnect
1.6119444444444444 1 2 Disconnect
1.9658333333333333 1 2 Disconnect
4.521944444444444 1 2 Disconnect
4.8775 1 2 Disconnect
5.413055555555555 1 2 Disconnect
5.766944444444444 1 2 Disconnect
5.9375 1 2 Disconnect
6.840833333333333 1 2 Disconnect
7.1947222222222225 1 2 Disconnect
7.365 1 2 Disconnect
8.634722222222223 1 2 Disconnect
8.805277777777778 1 2 Disconnect
8.973888888888888 1 2 Disconnect
9.510833333333334 1 2 Disconnect
9.863611111111112 1 2 Disconnect
10.215833333333334 1 2 Disconnect
10.755 1 2 Disconnect
11.660277777777777 1 2 Disconnect
11.830833333333333 1 2 Disconnect
13.883888888888889 1 2 Disconnect
14.054444444444444 1 2 Disconnect
16.246111111111112 1 2 Disconnect
16.41638888888889 1 2 Disconnect
16.585277777777776 1 2 Disconnect
16.753888888888888 1 2 Disconnect
17.10611111111111 1 2 Disconnect
18.19388888888889 1 2 Disconnect
19.101944444444445 1 2 Disconnect
20.374444444444446 1 2 Disconnect
20.91 1 2 Disconnect
21.447222222222223 1 2 Disconnect
21.801111111111112 1 2 Disconnect
22.88888888888889 1 2 Disconnect
24.343888888888888 1 2 Disconnect
24.703333333333333 1 2 Disconnect
25.055555555555557 1 2 Disconnect
25.409444444444443 1 2 Disconnect
25.763333333333332 1 2 Disconnect
25.933888888888887 1 2 Disconnect
26.286666666666665 1 2 Disconnect
26.825 1 2 Disconnect
26.99361111111111 1 2 Disconnect
27.345833333333335 1 2 Disconnect
27.883055555555554 1 2 Disconnect
28.7875 1 2 Disconnect
29.325277777777778 1 2 Disconnect
30.232777777777777 1 2 Disconnect
30.774722222222223 1 2 Disconnect
30.945 1 2 Disconnect
31.485833333333332 1 2 Disconnect
33.4925 1 2 Disconnect
33.66111111111111 1 2 Disconnect
34.013333333333335 1 2 Disconnect
34.367222222222225 1 2 Disconnect
34.721111111111114 1 2 Disconnect
35.25861111111111 1 2 Disconnect
35.6175 1 2 Disconnect
35.97138888888889 1 2 Disconnect
36.14194444444445 1 2 Disconnect
36.494166666666665 1 2 Disconnect
36.66444444444444 1 2 Disconnect
36.833333333333336 1 2 Disconnect
37.55555555555556 1 2 Disconnect
38.83777777777778 1 2 Disconnect
39.00833333333333 1 2 Disconnect
39.176944444444445 1 2 Disconnect
39.345555555555556 1 2 Disconnect
41.711666666666666 1 2 Disconnect
42.79944444444445 1 2 Disconnect
42.969722222222224 1 2 Disconnect
44.42333333333333 1 2 Disconnect
45.3275 1 2 Disconnect
45.685 1 2 Disconnect
46.22222222222222 1 2 Disconnect
47.12694444444445 1 2 Disconnect
47.47944444444445 1 2 Disconnect
47.833333333333336 1 2 Disconnect
48.00388888888889 1 2 Disconnect
48.72277777777778 1 2 Disconnect
49.44361111111111 1 2 Disconnect
49.8025 1 2 Disconnect
49.97277777777778 1 2 Disconnect
50.141666666666666 1 2 Disconnect
50.493611111111115 1 2 Disconnect
52.315555555555555 1 2 Disconnect
52.486111111111114 1 2 Disconnect
52.65472222222222 1 2 Disconnect
53.19027777777778 1 2 Disconnect
54.645 1 2 Disconnect
55.56138888888889 1 2 Disconnect
55.731944444444444 1 2 Disconnect
57.55222222222222 1 2 Disconnect
58.27305555555556 1 2 Disconnect
59.36527777777778 1 2 Disconnect
59.53388888888889 1 2 Disconnect
60.253055555555555 1 2 Disconnect
60.42333333333333 1 2 Disconnect
60.9675 1 2 Disconnect
62.24333333333333 1 2 Disconnect
62.78472222222222 1 2 Disconnect
62.95527777777778 1 2 Disconnect
63.12388888888889 1 2 Disconnect
66.0575 1 2 Disconnect
66.59333333333333 1 2 Disconnect
66.76361111111112 1 2 Disconnect
68.4 1 2 Disconnect
68.75416666666666 1 2 Disconnect
68.92472222222223 1 2 Disconnect
69.09333333333333 1 2 Disconnect
69.26222222222222 1 2 Disconnect
69.61416666666666 1 2 Disconnect
69.96805555555555 1 2 Disconnect
70.13861111111112 1 2 Disconnect
70.8625 1 2 Disconnect
71.03138888888888 1 2 Disconnect
71.2 1 2 Disconnect
71.36861111111111 1 2 Disconnect
71.5375 1 2 Disconnect
71.70611111111111 1 2 Disconnect
71.87472222222222 1 2 Disconnect
72.77722222222222 1 2 Disconnect
72.94777777777777 1 2 Disconnect
73.11638888888889 1 2 Disconnect
73.65222222222222 1 2 Disconnect
74.37305555555555 1 2 Disconnect
74.5436111111111 1 2 Disconnect
74.71222222222222 1 2 Disconnect
75.07555555555555 1 2 Disconnect
75.61277777777778 1 2 Disconnect
75.78833333333333 1 2 Disconnect
75.95694444444445 1 2 Disconnect
76.12555555555555 1 2 Disconnect
76.71722222222222 1 2 Disconnect
78.2025 1 2 Disconnect
79.85555555555555 1 2 Disconnect
80.2075 1 2 Disconnect
80.92861111111111 1 2 Disconnect
81.835 1 2 Disconnect
82.37055555555555 1 2 Disconnect
83.27472222222222 1 2 Disconnect
83.44527777777778 1 2 Disconnect
84.89805555555556 1 2 Disconnect
85.06861111111111 1 2 Disconnect
85.42083333333333 1 2 Disconnect
85.59138888888889 1 2 Disconnect
86.12694444444445 1 2 Disconnect
87.05555555555556 1 2 Disconnect
87.95972222222223 1 2 Disconnect
88.49722222222222 1 2 Disconnect
89.21805555555555 1 2 Disconnect
89.57194444444444 1 2 Disconnect
89.92611111111111 1 2 Disconnect
90.28 1 2 Disconnect
90.45027777777777 1 2 Disconnect
91.16944444444445 1 2 Disconnect
92.25694444444444 1 2 Disconnect
92.61083333333333 1 2 Disconnect
93.14833333333333 1 2 Disconnect
93.31916666666666 1 2 Disconnect
93.85472222222222 1 2 Disconnect
94.39222222222222 1 2 Disconnect
94.5625 1 2 Disconnect
94.73138888888889 1 2 Disconnect
95.45027777777777 1 2 Disconnect
95.80416666666666 1 2 Disconnect
96.53166666666667 1 2 Disconnect
96.70027777777777 1 2 Disconnect
97.0525 1 2 Disconnect
97.59027777777777 1 2 Disconnect
97.95166666666667 1 2 Disconnect
98.85833333333333 1 2 Disconnect
99.02888888888889 1 2 Disconnect
99.38111111111111 1 2 Disconnect
100.84611111111111 1 2 Disconnect
101.19916666666667 1 2 Disconnect
101.55361111111111 1 2 Disconnect
101.7225 1 2 Disconnect
101.89111111111112 1 2 Disconnect
102.24333333333334 1 2 Disconnect
103.52833333333334 1 2 Disconnect
103.88388888888889 1 2 Disconnect
104.60722222222222 1 2 Disconnect
105.52166666666666 1 2 Disconnect
105.69055555555556 1 2 Disconnect
106.2275 1 2 Disconnect
106.3963888888889 1 2 Disconnect
106.93194444444444 1 2 Disconnect
107.28583333333333 1 2 Disconnect
107.63972222222222 1 2 Disconnect
107.81 1 2 Disconnect
107.97888888888889 1 2 Disconnect
109.27055555555556 1 2 Disconnect
109.44111111111111 1 2 Disconnect
109.60972222222222 1 2 Disconnect
109.77833333333334 1 2 Disconnect
110.31416666666667 1 2 Disconnect
110.66805555555555 1 2 Disconnect
111.57222222222222 1 2 Disconnect
111.74277777777777 1 2 Disconnect
111.9113888888889 1 2 Disconnect
112.08027777777778 1 2 Disconnect
112.24888888888889 1 2 Disconnect
112.96805555555555 1 2 Disconnect
113.50527777777778 1 2 Disconnect
114.0425 1 2 Disconnect
115.68055555555556 1 2 Disconnect
116.40166666666667 1 2 Disconnect
116.57194444444444 1 2 Disconnect
116.74083333333333 1 2 Disconnect
116.90944444444445 1 2 Disconnect
117.445 1 2 Disconnect
117.79888888888888 1 2 Disconnect
118.1588888888889 1 2 Disconnect
118.70222222222222 1 2 Disconnect
119.24555555555555 1 2 Disconnect
119.60527777777777 1 2 Disconnect
120.88277777777778 1 2 Disconnect
121.05916666666667 1 2 Disconnect
121.41916666666667 1 2 Disconnect
121.96444444444444 1 2 Disconnect
123.81472222222222 1 2 Disconnect
123.99111111111111 1 2 Disconnect
124.35555555555555 1 2 Disconnect
124.89888888888889 1 2 Disconnect
125.07527777777777 1 2 Disconnect
125.98611111111111 1 2 Disconnect
127.45444444444445 1 2 Disconnect
127.63083333333333 1 2 Disconnect
129.27722222222224 1 2 Disconnect
129.45361111111112 1 2 Disconnect
130.5475 1 2 Disconnect
132.19222222222223 1 2 Disconnect
132.5522222222222 1 2 Disconnect
132.9177777777778 1 2 Disconnect
133.64444444444445 1 2 Disconnect
133.82111111111112 1 2 Disconnect
134.1811111111111 1 2 Disconnect
134.54111111111112 1 2 Disconnect
134.7175 1 2 Disconnect
135.4488888888889 1 2 Disconnect
135.99444444444444 1 2 Disconnect
136.54888888888888 1 2 Disconnect
137.22555555555556 1 2 Disconnect
137.40194444444444 1 2 Disconnect
137.57861111111112 1 2 Disconnect
137.755 1 2 Disconnect
139.21722222222223 1 2 Disconnect
139.76055555555556 1 2 Disconnect
141.22972222222222 1 2 Disconnect
141.77305555555554 1 2 Disconnect
141.94944444444445 1 2 Disconnect
142.4947222222222 1 2 Disconnect
142.67111111111112 1 2 Disconnect
142.84777777777776 1 2 Disconnect
143.40222222222224 1 2 Disconnect
144.3238888888889 1 2 Disconnect
144.8713888888889 1 2 Disconnect
145.04805555555555 1 2 Disconnect
145.40777777777777 1 2 Disconnect
145.58444444444444 1 2 Disconnect
145.94416666666666 1 2 Disconnect
146.67111111111112 1 2 Disconnect
147.4011111111111 1 2 Disconnect
148.86666666666667 1 2 Disconnect
149.04305555555555 1 2 Disconnect
149.9575 1 2 Disconnect
150.68472222222223 1 2 Disconnect
151.04444444444445 1 2 Disconnect
151.2211111111111 1 2 Disconnect
151.3975 1 2 Disconnect
151.7588888888889 1 2 Disconnect
152.30305555555555 1 2 Disconnect
152.66305555555556 1 2 Disconnect
153.0311111111111 1 2 Disconnect
153.75805555555556 1 2 Disconnect
154.4936111111111 1 2 Disconnect
155.04305555555555 1 2 Disconnect
155.21944444444443 1 2 Disconnect
155.3961111111111 1 2 Disconnect
155.75583333333333 1 2 Disconnect
155.9325 1 2 Disconnect
156.30333333333334 1 2 Disconnect
157.03027777777777 1 2 Disconnect
157.94055555555556 1 2 Disconnect
158.11694444444444 1 2 Disconnect
158.29333333333332 1 2 Disconnect
159.02555555555554 1 2 Disconnect
159.38555555555556 1 2 Disconnect
160.12333333333333 1 2 Disconnect
162.63472222222222 1 2 Disconnect
163.72833333333332 1 2 Disconnect
164.08833333333334 1 2 Disconnect
164.26527777777778 1 2 Disconnect
165.3636111111111 1 2 Disconnect
165.5402777777778 1 2 Disconnect
166.0836111111111 1 2 Disconnect
167.1772222222222 1 2 Disconnect
168.8672222222222 1 2 Disconnect
169.39277777777778 1 2 Disconnect
170.1197222222222 1 2 Disconnect
170.66305555555556 1 2 Disconnect
170.83944444444444 1 2 Disconnect
171.93305555555557 1 2 Disconnect
172.6225 1 2 Disconnect
173.16583333333332 1 2 Disconnect
173.3425 1 2 Disconnect
173.8827777777778 1 2 Disconnect
174.05916666666667 1 2 Disconnect
174.75277777777777 1 2 Disconnect
175.10722222222222 1 2 Disconnect
175.2836111111111 1 2 Disconnect
176.1375 1 2 Disconnect
176.3138888888889 1 2 Disconnect
177.22416666666666 1 2 Disconnect
177.58416666666668 1 2 Disconnect
177.9425 1 2 Disconnect
178.11916666666667 1 2 Disconnect
178.66361111111112 1 2 Disconnect
178.84027777777777 1 2 Disconnect
180.04583333333332 1 2 Disconnect
180.58916666666667 1 2 Disconnect
180.94916666666666 1 2 Disconnect
181.30916666666667 1 2 Disconnect
181.6688888888889 1 2 Disconnect
182.1927777777778 1 2 Disconnect
0.1836111111111111 2 3 DL iPerf
0.8902777777777777 2 3 DL iPerf
1.2441666666666666 2 3 DL iPerf
2.136388888888889 2 3 DL iPerf
2.5033333333333334 2 3 DL iPerf
2.6866666666666665 2 3 DL iPerf
2.87 2 3 DL iPerf
3.4205555555555556 2 3 DL iPerf
3.6038888888888887 2 3 DL iPerf
4.155277777777778 2 3 DL iPerf
5.046111111111111 2 3 DL iPerf
5.229444444444445 2 3 DL iPerf
5.583333333333333 2 3 DL iPerf
6.106111111111111 2 3 DL iPerf
6.289444444444444 2 3 DL iPerf
6.657222222222222 2 3 DL iPerf
7.011111111111111 2 3 DL iPerf
7.533888888888889 2 3 DL iPerf
8.084444444444445 2 3 DL iPerf
8.45138888888889 2 3 DL iPerf
9.327222222222222 2 3 DL iPerf
10.571666666666667 2 3 DL iPerf
10.925555555555556 2 3 DL iPerf
11.108888888888888 2 3 DL iPerf
11.2925 2 3 DL iPerf
12.183055555555555 2 3 DL iPerf
12.883611111111112 2 3 DL iPerf
13.050555555555556 2 3 DL iPerf
13.217222222222222 2 3 DL iPerf
13.717222222222222 2 3 DL iPerf
14.223055555555556 2 3 DL iPerf
14.406666666666666 2 3 DL iPerf
14.956944444444444 2 3 DL iPerf
15.140277777777778 2 3 DL iPerf
15.323888888888888 2 3 DL iPerf
15.507222222222222 2 3 DL iPerf
17.27638888888889 2 3 DL iPerf
18.010277777777777 2 3 DL iPerf
18.364166666666666 2 3 DL iPerf
18.73111111111111 2 3 DL iPerf
19.2725 2 3 DL iPerf
19.639444444444443 2 3 DL iPerf
19.822777777777777 2 3 DL iPerf
22.521944444444443 2 3 DL iPerf
22.705277777777777 2 3 DL iPerf
23.24277777777778 2 3 DL iPerf
23.426388888888887 2 3 DL iPerf
23.60972222222222 2 3 DL iPerf
23.793333333333333 2 3 DL iPerf
23.976666666666667 2 3 DL iPerf
24.16027777777778 2 3 DL iPerf
24.871944444444445 2 3 DL iPerf
25.226111111111113 2 3 DL iPerf
25.58 2 3 DL iPerf
26.103055555555557 2 3 DL iPerf
26.64138888888889 2 3 DL iPerf
27.162222222222223 2 3 DL iPerf
27.516111111111112 2 3 DL iPerf
27.69972222222222 2 3 DL iPerf
28.05361111111111 2 3 DL iPerf
28.236944444444443 2 3 DL iPerf
28.60388888888889 2 3 DL iPerf
28.95777777777778 2 3 DL iPerf
29.495833333333334 2 3 DL iPerf
29.86277777777778 2 3 DL iPerf
31.302222222222223 2 3 DL iPerf
31.656111111111112 2 3 DL iPerf
32.20638888888889 2 3 DL iPerf
32.39 2 3 DL iPerf
34.18361111111111 2 3 DL iPerf
34.53777777777778 2 3 DL iPerf
34.891666666666666 2 3 DL iPerf
35.075 2 3 DL iPerf
35.78805555555556 2 3 DL iPerf
37.18527777777778 2 3 DL iPerf
37.725833333333334 2 3 DL iPerf
38.27611111111111 2 3 DL iPerf
39.51444444444444 2 3 DL iPerf
40.044444444444444 2 3 DL iPerf
40.21111111111111 2 3 DL iPerf
40.37777777777778 2 3 DL iPerf
40.54472222222222 2 3 DL iPerf
41.04472222222222 2 3 DL iPerf
41.21138888888889 2 3 DL iPerf
41.378055555555555 2 3 DL iPerf
41.88194444444444 2 3 DL iPerf
42.065555555555555 2 3 DL iPerf
42.24888888888889 2 3 DL iPerf
42.4325 2 3 DL iPerf
43.32194444444445 2 3 DL iPerf
43.50555555555555 2 3 DL iPerf
44.23972222222222 2 3 DL iPerf
44.59361111111111 2 3 DL iPerf
44.96055555555556 2 3 DL iPerf
45.14416666666666 2 3 DL iPerf
45.85527777777778 2 3 DL iPerf
46.03888888888889 2 3 DL iPerf
46.39277777777778 2 3 DL iPerf
46.75972222222222 2 3 DL iPerf
48.1725 2 3 DL iPerf
48.35583333333334 2 3 DL iPerf
48.53944444444444 2 3 DL iPerf
49.07666666666667 2 3 DL iPerf
49.26027777777778 2 3 DL iPerf
49.61888888888889 2 3 DL iPerf
51.03111111111111 2 3 DL iPerf
51.214444444444446 2 3 DL iPerf
51.39805555555556 2 3 DL iPerf
51.765 2 3 DL iPerf
51.94833333333333 2 3 DL iPerf
52.82333333333333 2 3 DL iPerf
53.36083333333333 2 3 DL iPerf
53.54416666666667 2 3 DL iPerf
53.727777777777774 2 3 DL iPerf
53.91111111111111 2 3 DL iPerf
54.81527777777778 2 3 DL iPerf
55.193333333333335 2 3 DL iPerf
55.37777777777778 2 3 DL iPerf
56.083888888888886 2 3 DL iPerf
56.63444444444445 2 3 DL iPerf
56.81777777777778 2 3 DL iPerf
57.18527777777778 2 3 DL iPerf
57.72083333333333 2 3 DL iPerf
58.089444444444446 2 3 DL iPerf
58.62722222222222 2 3 DL iPerf
59.702777777777776 2 3 DL iPerf
59.88611111111111 2 3 DL iPerf
60.069722222222225 2 3 DL iPerf
61.13611111111111 2 3 DL iPerf
62.05972222222222 2 3 DL iPerf
63.47666666666667 2 3 DL iPerf
63.66027777777778 2 3 DL iPerf
63.84361111111111 2 3 DL iPerf
64.21055555555556 2 3 DL iPerf
64.5775 2 3 DL iPerf
64.76083333333334 2 3 DL iPerf
65.12777777777778 2 3 DL iPerf
65.31111111111112 2 3 DL iPerf
65.69 2 3 DL iPerf
65.87416666666667 2 3 DL iPerf
66.22638888888889 2 3 DL iPerf
66.93222222222222 2 3 DL iPerf
67.29916666666666 2 3 DL iPerf
67.84944444444444 2 3 DL iPerf
68.21638888888889 2 3 DL iPerf
69.43083333333334 2 3 DL iPerf
69.78472222222223 2 3 DL iPerf
70.49555555555555 2 3 DL iPerf
72.0436111111111 2 3 DL iPerf
72.22694444444444 2 3 DL iPerf
72.41027777777778 2 3 DL iPerf
72.59388888888888 2 3 DL iPerf
73.82277777777777 2 3 DL iPerf
75.24583333333334 2 3 DL iPerf
76.53361111111111 2 3 DL iPerf
76.8875 2 3 DL iPerf
77.07111111111111 2 3 DL iPerf
77.63888888888889 2 3 DL iPerf
78.74361111111111 2 3 DL iPerf
79.11055555555555 2 3 DL iPerf
79.29416666666667 2 3 DL iPerf
79.67194444444445 2 3 DL iPerf
80.02416666666667 2 3 DL iPerf
80.37805555555556 2 3 DL iPerf
81.28472222222223 2 3 DL iPerf
81.46805555555555 2 3 DL iPerf
81.65166666666667 2 3 DL iPerf
82.00361111111111 2 3 DL iPerf
82.18722222222222 2 3 DL iPerf
82.90805555555555 2 3 DL iPerf
83.09138888888889 2 3 DL iPerf
83.6138888888889 2 3 DL iPerf
83.7975 2 3 DL iPerf
83.98083333333334 2 3 DL iPerf
84.34777777777778 2 3 DL iPerf
84.53138888888888 2 3 DL iPerf
84.71472222222222 2 3 DL iPerf
85.23722222222223 2 3 DL iPerf
85.76 2 3 DL iPerf
85.94361111111111 2 3 DL iPerf
86.2975 2 3 DL iPerf
86.87083333333334 2 3 DL iPerf
87.40944444444445 2 3 DL iPerf
87.59277777777778 2 3 DL iPerf
88.13027777777778 2 3 DL iPerf
88.6675 2 3 DL iPerf
88.85111111111111 2 3 DL iPerf
89.03444444444445 2 3 DL iPerf
89.38833333333334 2 3 DL iPerf
90.0963888888889 2 3 DL iPerf
90.61888888888889 2 3 DL iPerf
90.8025 2 3 DL iPerf
90.98583333333333 2 3 DL iPerf
91.33972222222222 2 3 DL iPerf
91.70666666666666 2 3 DL iPerf
91.89027777777778 2 3 DL iPerf
92.78138888888888 2 3 DL iPerf
92.96472222222222 2 3 DL iPerf
93.67138888888888 2 3 DL iPerf
94.9 2 3 DL iPerf
95.26694444444445 2 3 DL iPerf
95.62083333333334 2 3 DL iPerf
97.40666666666667 2 3 DL iPerf
98.675 2 3 DL iPerf
99.1975 2 3 DL iPerf
99.5513888888889 2 3 DL iPerf
100.1125 2 3 DL iPerf
100.29583333333333 2 3 DL iPerf
100.47916666666667 2 3 DL iPerf
100.66277777777778 2 3 DL iPerf
102.05972222222222 2 3 DL iPerf
102.9725 2 3 DL iPerf
103.345 2 3 DL iPerf
104.77777777777777 2 3 DL iPerf
105.14722222222223 2 3 DL iPerf
106.565 2 3 DL iPerf
106.74833333333333 2 3 DL iPerf
107.10222222222222 2 3 DL iPerf
108.33083333333333 2 3 DL iPerf
108.7088888888889 2 3 DL iPerf
108.8925 2 3 DL iPerf
111.02194444444444 2 3 DL iPerf
111.20555555555555 2 3 DL iPerf
111.38888888888889 2 3 DL iPerf
112.4175 2 3 DL iPerf
112.60111111111111 2 3 DL iPerf
113.32194444444444 2 3 DL iPerf
113.67583333333333 2 3 DL iPerf
114.21305555555556 2 3 DL iPerf
114.3963888888889 2 3 DL iPerf
114.94694444444444 2 3 DL iPerf
115.13027777777778 2 3 DL iPerf
115.31388888888888 2 3 DL iPerf
115.49722222222222 2 3 DL iPerf
115.85111111111111 2 3 DL iPerf
116.21805555555555 2 3 DL iPerf
117.07805555555555 2 3 DL iPerf
117.26166666666667 2 3 DL iPerf
117.61555555555556 2 3 DL iPerf
117.97555555555556 2 3 DL iPerf
119.06222222222222 2 3 DL iPerf
119.42194444444445 2 3 DL iPerf
119.78194444444445 2 3 DL iPerf
119.96527777777777 2 3 DL iPerf
120.51583333333333 2 3 DL iPerf
120.69916666666667 2 3 DL iPerf
121.23555555555555 2 3 DL iPerf
122.52083333333333 2 3 DL iPerf
122.70416666666667 2 3 DL iPerf
123.07916666666667 2 3 DL iPerf
123.63083333333333 2 3 DL iPerf
125.80277777777778 2 3 DL iPerf
126.1625 2 3 DL iPerf
126.72055555555555 2 3 DL iPerf
126.90416666666667 2 3 DL iPerf
127.0875 2 3 DL iPerf
127.99111111111111 2 3 DL iPerf
128.35805555555555 2 3 DL iPerf
128.54166666666666 2 3 DL iPerf
129.63 2 3 DL iPerf
129.8136111111111 2 3 DL iPerf
130.18055555555554 2 3 DL iPerf
130.7238888888889 2 3 DL iPerf
130.9075 2 3 DL iPerf
131.09083333333334 2 3 DL iPerf
131.27444444444444 2 3 DL iPerf
131.45777777777778 2 3 DL iPerf
131.64138888888888 2 3 DL iPerf
131.82472222222222 2 3 DL iPerf
132.3686111111111 2 3 DL iPerf
133.4611111111111 2 3 DL iPerf
134.35777777777778 2 3 DL iPerf
134.89416666666668 2 3 DL iPerf
135.0775 2 3 DL iPerf
136.17083333333332 2 3 DL iPerf
137.0588888888889 2 3 DL iPerf
137.93138888888888 2 3 DL iPerf
138.29833333333335 2 3 DL iPerf
139.57694444444445 2 3 DL iPerf
140.12027777777777 2 3 DL iPerf
140.30388888888888 2 3 DL iPerf
141.04611111111112 2 3 DL iPerf
141.4061111111111 2 3 DL iPerf
143.02416666666667 2 3 DL iPerf
143.57861111111112 2 3 DL iPerf
143.94583333333333 2 3 DL iPerf
145.22444444444446 2 3 DL iPerf
145.76083333333332 2 3 DL iPerf
147.03416666666666 2 3 DL iPerf
148.13166666666666 2 3 DL iPerf
148.31527777777777 2 3 DL iPerf
148.68277777777777 2 3 DL iPerf
149.40305555555557 2 3 DL iPerf
150.1338888888889 2 3 DL iPerf
150.3175 2 3 DL iPerf
150.86111111111111 2 3 DL iPerf
152.1197222222222 2 3 DL iPerf
152.47972222222222 2 3 DL iPerf
153.2075 2 3 DL iPerf
153.39111111111112 2 3 DL iPerf
153.57444444444445 2 3 DL iPerf
153.93444444444444 2 3 DL iPerf
154.31 2 3 DL iPerf
155.5725 2 3 DL iPerf
156.47972222222222 2 3 DL iPerf
156.66333333333333 2 3 DL iPerf
157.20666666666668 2 3 DL iPerf
157.39 2 3 DL iPerf
157.75694444444446 2 3 DL iPerf
159.74555555555557 2 3 DL iPerf
161.14944444444444 2 3 DL iPerf
161.51638888888888 2 3 DL iPerf
162.08388888888888 2 3 DL iPerf
162.26722222222222 2 3 DL iPerf
162.99444444444444 2 3 DL iPerf
163.17805555555555 2 3 DL iPerf
163.545 2 3 DL iPerf
164.62944444444443 2 3 DL iPerf
165.18027777777777 2 3 DL iPerf
165.71666666666667 2 3 DL iPerf
165.9 2 3 DL iPerf
166.26 2 3 DL iPerf
166.44333333333333 2 3 DL iPerf
167.35361111111112 2 3 DL iPerf
167.53694444444446 2 3 DL iPerf
167.72055555555556 2 3 DL iPerf
168.2722222222222 2 3 DL iPerf
168.47222222222223 2 3 DL iPerf
169.22611111111112 2 3 DL iPerf
169.56944444444446 2 3 DL iPerf
171.01583333333335 2 3 DL iPerf
171.19944444444445 2 3 DL iPerf
171.3827777777778 2 3 DL iPerf
171.5663888888889 2 3 DL iPerf
171.74972222222223 2 3 DL iPerf
172.45583333333335 2 3 DL iPerf
172.9825 2 3 DL iPerf
173.51888888888888 2 3 DL iPerf
174.5861111111111 2 3 DL iPerf
175.63722222222222 2 3 DL iPerf
176.67388888888888 2 3 DL iPerf
176.85722222222222 2 3 DL iPerf
177.40055555555554 2 3 DL iPerf
178.4802777777778 2 3 DL iPerf
179.01666666666668 2 3 DL iPerf
179.7125 2 3 DL iPerf
179.87916666666666 2 3 DL iPerf
180.2225 2 3 DL iPerf
180.40583333333333 2 3 DL iPerf
180.76583333333335 2 3 DL iPerf
181.12555555555556 2 3 DL iPerf

